MUSEQuBES: Mapping the distribution of neutral hydrogen around low-redshift galaxies

We present a detailed study of cool, neutral gas traced by Lya around 4595 z<0.5 galaxies using stacks of background quasar spectra. The galaxies are selected from our MUSEQuBES low-z survey along with data from the literature. These galaxies, with a median stellar mass of log (M*/Msun)= 10.0, are probed by 184 background quasars giving rise to 5054 quasar-galaxy pairs. The median impact parameter is b = 1.5 pMpc (median b/Rvir=10.4) with 204 (419) quasar-galaxy pairs probing b/Rvir < 1 (2). We find excess absorption out to at least ~ 15 Rvir transverse distance and ~ 600 km/s along the line of sight. We show that the median stacked profile for the full sample, dominated by the pairs with b > Rvir, can be explained by a galaxy-absorber two-point correlation function with r0 = 7.6 pMpc and gamma = -1.57. There are strong indications that the inner regions (< Rvir) of the rest equivalent width profile are better explained by a log-linear (or a Gaussian) relation whereas the outer regions are well described by a power-law, consistent with galaxy-absorber large-scale clustering. Using a sub-sample of 339 galaxies (442 quasar-galaxy pairs, median b/Rvir = 1.6) with star formation rate measurements, we find that the Lya absorption is significantly stronger for star-forming galaxies compared to passive galaxies, but only within the virial radius. The Lya absorption at b ~ Rvir for a redshift-controlled sample peaks at M* ~ 10^9 Msun~ (Mhalo ~ 10^11 Msun).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
